Extending Contract Verification for Parallel Programming Models to Fortran

High-performance computing often relies on parallel programming models such as MPI for distributed-memory systems. While powerful, these models are prone to subtle programming errors, leading to development of multiple correctness checking tools. However, these are often limited to C/C++ codes, tied to specific library implementations, or restricted to certain error classes. Building on our prior work with CoVer, a generic, contract-based verification framework for parallel programming models, we extend CoVer's applicability to Fortran, enabling static and dynamic analysis across multiple programming languages. We adapted language-specific contract definitions and modified the analyses to support both C/C++ and Fortran programs. Our evaluation demonstrates that the enhanced version preserves CoVer's analysis accuracy and even revealed a bug in the MPI-BugBench testing framework, underscoring the effectiveness of the approach. The Fortran port of CoVer turns out to be substantially more efficient than the state-of-the-art tool MUST, while maintaining generality across languages.

==> images/data/miniWeather_runtimes.csv <==
Proxy App;Processes;base_c;base_fort;cover_c;cover_fort;must_c;must_fort
miniWeather;48 (1);2.795172;1.88226607375;11.30858;19.4748052788;504.3232;526.571163507
miniWeather;96 (2);2.762356;1.9296786778;8.993981999999999;12.1256674234;612.4145;629.5285539597501
miniWeather;192 (4);1.6242360000000002;1.4827209203999998;6.807017999999999;9.9095999238;641.809;643.3394424935


==> images/data/stencil_runtimes.csv <==
Proxy App;Processes;base_c;base_fort;cover_c;cover_fort;must_c;must_fort
stencil;48 (1);7.780065200000001;7.222688610399951;39.75092775;90.07631348159994;154.6367012;120.75791621666669
stencil;96 (2);5.410094;5.241870879799899;28.8980656;52.48486697520002;80.4709735;73.99305372974999
stencil;192 (3);2.690107;2.8864044422000914;14.0304494;26.376312693;47.347801;44.67462241359999

